Algebraic $k$-sets and generally neighborly embeddings

Given a set $S$ of $n$ points in $\mathbb{R}^d$, a $k$-set is a subset of $k$ points of $S$ that can be strictly separated by a hyperplane from the remaining $n-k$ points. Similarly, one may consider $k$-facets, which are hyperplanes that pass through $d$ points of $S$ and have $k$ points on one side. A notorious open problem is to determine the asymptotics of the maximum number of $k$-sets. In this paper we study a variation on the $k$-set/$k$-facet problem with hyperplanes replaced by algebraic surfaces. In stark contrast to the original $k$-set/$k$-facet problem, there are some natural families of algebraic curves for which the number of $k$-facets can be counted exactly. For example, we show that the number of halving conic sections for any set of $2n+5$ points in general position in the plane is $2\binom{n+2}{2}^2$. To understand the limits of our argument we study a class of maps we call \emph{generally neighborly embeddings}, which map generic point sets into neighborly position. Additionally, we give a simple argument which improves the best known bound on the number of $k$-sets/$k$-facets for point sets in convex position.

==> dcg/reviewer1.txt <==
>>> Reviewer #1: Given a set S of n points in R^d, a k-set of S is a subset of k points of S that can be strictly separated from the others by a hyperplane, i.e., there exists an open halfspace of R^d containing exactly these k-points of S. Counting k-sets is a much-studied problem in combinatorial geometry. It is often more convenient to count the asymptotically equivalent number of k-facets. A k-facet of S is a subset of d affinely independent points of S such that the hyperplane through these points bounds two halfspaces that contain respectively k and n-k-d points of S.
>>> 
>>> Clearly, if more information on the distribution of the point set is known, one can hope getting more precise numbers of k-sets for this point set. For example, precise values are known if the points are in convex position in R^2 and in R^3.
>>> 
>>> In this paper, an improved upper bound is given for the number of k-sets of point sets in convex position in dimensions higher than 3. An improved upper bound is also given for point sets satisfying the stronger constraint of being the vertices of an i-neighborly polytope. A polytope is i-neighborly if every subset of at most i of its vertices forms a face of the polytope.
>>> 
>>> A classical method to count subsets separable by other types of surfaces than hyperplanes consists in transforming R^d by a map φ into a d-manifold M in a higher dimensional space R^p. The intersection of M with a halfspace of R^p corresponds by φ^{-1} to a region of R^d. Counting k-point subsets of S contained in such regions comes down to counting k-sets in φ(S). (For example, it is well known that subsets separable by d-dimensional spheres can be obtained that way by mapping R^d into a paraboloid in R^{d+1}.) Hence, results on the numbers of k-sets in R^p can be used to count subsets separable by different types of surfaces in R^d, depending on the choice of the map φ.
>>> 
>>> In this paper two examples of maps are given which transform d-dimensional point sets into higher-dimensional i-neighborly point sets (for some i's): the degree m Veronese map, and the degree m homogeneous Veronese map with even m.
>>> 
>>> An n-point set is called neighborly if it is the set of vertices of a \floor{d/2}-neighborly d-polytope. Exact values of the number of k-facets of neighborly point sets are already known. These numbers do not depend on the point set (provided it is neighborly) but only on n, k, and d.
>>> 
>>> Interestingly, the degree 2 Veronese map transforms 2-dimensional point sets into neighborly point sets in dimension 5, and the intersections of the graph of this map with hyperplanes induce regions of R^2 which are bounded by conics. Given a set S of n points in R^2 and an integer k, the authors obtain that way an exact value for the number of conics passing through 5 points of S and separating the other points into two subsets of respectively k and n-k-5 points.
>>> 
>>> In the same way, using the homogeneous Veronese map of fixed even degree m, the authors obtain an exact value for the number of degree m homogeneous polynomials having the same value at m+1 points of S and separating the other points into two subsets of respectively k and n-k-m-1 points.
>>> 
>>> The authors conjecture that embeddings which transform d-dimensional point sets into neighborly point sets do not exist for d>2. In order to support their claim, they consider embeddings which transform R^d into a d-dimensional algebraic variety in R^p. They prove that, for this variety to be "generally k-neighborly", p must be at least 2k+d-1. This implies d ≤ 2 if we require k=\floor{p/2}.
>>> 
>>> 
>>> General comments:
>>> 
>>> The paper contains interesting results but is hard to read, mainly due to a lack of structure. It is presented as a collection of definitions and theorems in an order that I do not understand. Furthermore, the introduction does not introduce the outline of the paper. Two examples for the lack of structure:
>>> - The paper contains as much as 17 sections, 3 of them being "decomposed" in 1 (and only 1) subsection.
        Sections have been combined so that now there are only 5. We have also added a short paragraph at the end of the introduction which gives a description of the main content of each section. 
        

>>> - Different notions are used well after the place where they are introduced. In the meanwhile, properties of previously introduced notions are given so that the reader is lost (see, for example, the notions of Verones-type maps and of variety).
        Although it would be nice to have the definition of Veronese-type maps closer to the discussion of varieties, we don't think this is feasible given the structure of the paper. This is because the Veronese-type maps are used throughout the paper, while algebraic geometry results are used only in Section 4.3. Based on the suggestion of another reviewer, we have moved the section on "preliminaries on classical algebraic geometry" (which contains the definition of variety) to Section 4.3.1.
        It is still the case that some notions are used much later than the place where they are introduced. However, this is mostly true of notions introduced in what is now Section 2 (Preliminaries) The content of Section 2 used to be the first 6 sections so perhaps it was not clear to the reader that this material will be used in various places throughout the paper.
        
        
        

>>> I would suggest to structure the paper in a way similar to the one I used above.
        We restructured the paper combining the suggestions of both reviewers. In particular, the structure of the paper is easier to follow now that there are only five sections and an outline of the sections is provided at the end of the introduction. 



>>> The level of detail is uneven throughout the paper. Some statements are well developed while others are terse. It is for example the case for lines 41-42 page 10 and for lines 14-15 page 11.
        We changed the language in lines 41-42 page 10.
        Also, throughout the paper, we have edited or removed paragraphs which were overly verbose.

>>> pg 6, l 40: You write that Definitions 5.1 and 5.2 "may seem synthetic". What actually seems synthetic is the use of set-systems in this paper. The definition of Fφ-k-sets/facets does not depend on Fφ, but only on φ.
        We consider k-sets for general set systems in part because our starting point is precisely that notion, even though in the end our results are for set systems induced by maps.
        Also, while the set system notation is somewhat cumbersome, we think that it makes more sense conceptually to count k-sets for a given set system than for a given map/embedding. 

>>> From Definition 6.1, the proof of Theorem 7.5 has to be given for any set of k ≤ m/2 points of S, and not only for k=m/2. You could take {v_1, ... , v_k} in S and take for {v_{k+1}, ... , v_{m/2}} points in the plane that belong to no straight-line passing through the origin and through a point of S.
>>> In the same way, lines 7-11 of page 11 have to be stated for subsets of at most m/2 vertices. Also in line 46 of page 11 and in line 21 of page 12, "|T|=..." has to be replaced by "|T|≤...".
        All 4 proofs (7.4,7.5,8.1,8.2) have been fixed in the way you suggested.
>>> 
>>> The use of the expression "exact count property" is somewhat confusing. Sometimes it refers to any k, and sometimes to the halving case. To my mind it should refer to any k. The halving case should be treated as a (interesting) particular case. For example, Theorems 7.8 and 7.9 should state the general case.
        Yes, it should refer to any k. We've rewritten the results to refer to all values of k. We have kept the definitions of "halving conic section" and "halving homogeneous polynomial of degree m" because this is the crucial case.

>>> Also in lines 10-12 of page 13, the bounds should be given in terms of n and k: O(n^2 k^{2-2/45}) and O(n k^{2-1/2}) for the numbers of k-sets in R^4 and in R^3, respectively.
        Thanks, this has been corrected.
>>> 
>>> 
>>> Minor comments:
>>> 
>>> pg 3, l 4: "... on the dimension, on k, and on the number of points ..."
        done

>>> pg 4, l 15: "or fewer" is unnecessary here. Perhaps you could write "... no d+1 (and, thus, fewer) points ..."
        done

>>> pg 5, l 24: "... and we say that the set ..." (for symmetry with the first part of the sentence)
        done

>>> pg 6, l 31: "... a Fφ-k-set ..." ->  "... an Fφ-k-set ..." (because of the pronunciation of the letter "F" as "ef"; please check in the whole paper use of a/an)
        done and checked throughout

>>> pg 6, l 40: "These definition ..." -> "These definitions ..."
        done

>>> pg 7, l 15: e_k^{(d)}(n) -> e_k^{(p)}(n)
        done

>>> pg 8, l 17: The notation e_k(S) has not been introduced.
        We added this notation in Definitions 2.2 and 2.4.
    
>>> pg 9, l 43: "Any set of 2n+5 points of R^2 in general position ..."
        done. also made the corresponding change in Theorem 3.9.

>>> pg 9, l 46: "... be set of ..." ->  "... be a set of ..."
        done

>>> pg 10, l 5: "Any set of 2n+m+1 points of R^2 in general position ..."
        done

>>> pg 10, l 21-26: should be placed immediately after Theorem 7.1 (or establish connection with Veronese maps)
        These lines have been moved to immediately after Theorem 3.1 which is the new Theorem 7.1.
    
>>> pg 10, l 39: "... in what follows is that, for a ..."
        done

>>> pg 10, l 47: "... satisfies that, for any ..."
        done

>>> pg 11, l 26 and 28: P^d_m and H^d_m are not set-systems
        We've added the full set-system notation to make this more clear. (The notation of (R^d, \mathcal{P}^d_m) and (R^d, \mathcal{H}^d_m) as set systems is introduced in the paragraph after definition 2.7.)

>>> pg 11, l 39: Replace "it" by "V^d_m(S)" (otherwise one might believe that "it" refers to V^d_{m/2}(S)). See also pg 12, l 12.
        done

>>> pg 11, l 44: "This ball corresponds to a hyperplane ..." -> "By the Veronese map V^d_m, this ball corresponds to a hyperplane ..." (see also p12, l 17).
        done

>>> pg 12, l 10: "... no hyperplane through the origin ..." you should indicate in which space.
        done

>>> pg 12, l 11: replace S by H^d_{m/2}(S).
        done

>>> pg 12, l 36: It seems that you can divide your result by d since every k-facet is found d times in the proof (see also Proposition 8.4).
        done

>>> pg 13 l 19: You should compare this result with the general number of k-sets in an n-point set:
        we've added this after Proposition 3.13

O(n^\floor{d/2}k^{\ceil{d/2}-cd}).
>>> pg 27: ref 20 is a concatenation of two references.
        done
